Constructing extremal triangle-free graphs using integer programming

The maximum number of edges in a graph with matching number m and maximum degree d has been determined in [1] and [2], where some extremal graphs have also been provided. Then, a new question has emerged: how the maximum edge count is affected by forbidding some subgraphs occurring in these extremal graphs? In [3], the problem is solved in triangle-free graphs for $d \geq m$, and for $d < m$ with either $Z(d) \leq m < 2d$ or $d \leq 6$, where $Z(d)$ is approximately $5d/4$. The authors derived structural properties of triangle-free extremal graphs, which allows us to focus on constructing small extremal components to form an extremal graph. Based on these findings, in this paper, we develop an integer programming formulation for constructing extremal graphs. Since our formulation is highly symmetric, we use our own implementation of Orbital Branching to reduce symmetry. We also implement our integer programming formulation so that the feasible region is restricted iteratively. Using a combination of the two approaches, we expand the solution into $d \leq 10$ instead of $d \leq 6$ for $m > d$. Our results endorse the formula for the number of edges in all extremal triangle-free graphs conjectured in [3].

==> graph_1-2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=standard] (0) at (-6, 3) {};
		\node [style=standard] (1) at (-6, 2) {y};
		\node [style=standard] (2) at (-6, 1) {z};
		\node [style=standard] (3) at (-6, 0) {t};
		\node [style=standard] (4) at (-4, 3) {c1};
		\node [style=standard] (5) at (-4, 2) {c2};
		\node [style=standard] (6) at (-4, 1) {c3};
		\node [style=standard] (7) at (-2, 3) {2};
		\node [style=standard] (8) at (-2, 2) {1};
		\node [style=standard] (9) at (-6, 3) {x};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new edge style 0] (9) to (4);
		\draw [style=new edge style 0] (9) to (5);
		\draw [style=new edge style 0] (9) to (6);
		\draw [style=new edge style 0] (1) to (5);
		\draw [style=new edge style 0] (2) to (5);
		\draw [style=new edge style 0] (3) to (6);
		\draw [style=new edge style 0] (4) to (7);
		\draw [style=new edge style 0] (5) to (8);
		\draw [style=new edge style 0] (6) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

